A New Aligned Simple German Corpus

"Leichte Sprache", the German counterpart to Simple English, is a regulated language aiming to facilitate complex written language that would otherwise stay inaccessible to different groups of people. We present a new sentence-aligned monolingual corpus for Simple German -- German. It contains multiple document-aligned sources which we have aligned using automatic sentence-alignment methods. We evaluate our alignments based on a manually labelled subset of aligned documents. The quality of our sentence alignments, as measured by F1-score, surpasses previous work. We publish the dataset under CC BY-SA and the accompanying code under MIT license.

==> 00_rebuttal.txt <==
# Reviewer b3iR
- More attention should be placed on the word embedding models. If possible I would like to see some sort of analysis which compare SBERT and SpaCY.
- The paper is somewhat difficult to read. Some of the specific parts that were tricky I have detailed below, but other than that it would be useful to have a list of the more non-standard similarity measurements.

- 044-047: Is this not the case for all supervised ML models? I do not see what this sentence contribute. Can't you just say that a dataset is needed to create models for text simplification? ()
- 061: Which websites use LS and ES? (done in table 3)
- 288-293: Put the sentence "We neither apply..." after the sentence "The sentence borders...", makes it a bit easier to parse. Also, why did you not lemmatize/remove stop words?
- 302-319: It's a bit confusing what you did here. So you ended up keeping the male/female suffixes, but removed the gender-neutral ones? When you remove the gender-neutral suffixes, did you replace them with something else?
- 331-333: What about a monolingual transformer model? Also, how was the embeddings in d_core_news_lg constructes? I think just a sentence is fine here.
- 400: "It first uses MST. From this ..." combine these two sentences?
- Table 2: Can this be made into a percentage? Currently, it is difficult to get a clear overview of how the methods compare. 
- Table 2: Is this using SpaCy or SBERT embeddings?

# Answer to Reviewer b3iR
Thank you for your positive feedback, we are glad to hear you find the dataset useful and the evaluation of our work insightful. 

> More attention should be placed on the word embedding models. If possible I would like to see some sort of analysis which compare SBERT and SpaCY.
We use the static word embeddings of SpaCy for all embedding based similarity measures except the SBERT similarity, since SBERT allows to go a step further and calculate an embedding of the entire sentence instead of word embeddings. In particular,
> Table 2: Is this using SpaCy or SBERT embeddings? 
Table 2 compares the number of matched sentences when using sbert (last row) with the number of matches when using e.g. bag of words (bow) from SpaCy, for different matching strategies (columns). 

> The paper is somewhat difficult to read. Some of the specific parts that were tricky I have detailed below, but other than that it would be useful to have a list of the more non-standard similarity measurements.
Thank you for your remarks, we incorporated your feedback. Due to the page limit, we restrict ourselves to a short overview of all similarity measurements in the main part of the paper and provide a full list of all similarity measurements in Appendix C. We have made this more clear in an updated version of our paper.

> 044-047: Is this not the case for all supervised ML models? I do not see what this sentence contribute. Can't you just say that a dataset is needed to create models for text simplification?
Taking up reviewer wnNb's comment, too, we added a sentence to the introduction that there are traditional rule-based approaches for text simplification, which do not need explicit training data. We hope this will clarify that the need for a dataset arises by our definition of text simplification as a monolingual translation task.

> 061: Which websites use LS and ES?
We added this information to the overview in Table 3 in the appendix.

> 302-319: It's a bit confusing what you did here. So you ended up keeping the male/female suffixes, but removed the gender-neutral ones? When you remove the gender-neutral suffixes, did you replace them with something else?
Note, that we removed the gender-neutral suffixes only for the sentence alignment. They are preserved in the final corpus. The way the gender-neutral suffixes are designed in German is that if you split off the suffix at the respective marker (:, *, _, capital letter), you are left with a proper (male) noun. Thus, there was no need to replace the suffixes.

> 331-333: What about a monolingual transformer model? Also, how was the embeddings in d_core_news_lg constructes? I think just a sentence is fine here.
We added a sentence specifying spaCy’s pre-trained word embeddings. 

> Table 2: Can this be made into a percentage? Currently, it is difficult to get a clear overview of how the methods compare.
As mentioned in the reply to reviewer uriK, we will add an extended version of Table 2 to the appendix. There, we can also present the number of matches as the percentage of matched Simple German sentences.


# Reviewer wnNb
- Examples to distinguish “Einfache Sprache” (ES) and “Leichte Sprache” (LS), especially when paired with the same (complex) German sentence (ANSWER there is no source providing ES and LS content, hence we focus on describing the structural differences)
- Examples and analyses on what results in the order mismatch between German and Simple German. (ANSWER )
- Results on how much faster it is to classify a manual alignment than to conduct n-to-1 alignments from scratch. (ANSWER unfortunately, the intention of your remark remains unclear to us; we can only report that the manual creation of the ground truth alignments was time-consuming and the manual classification of matches was faster but more tedious.)

- Be consistent about whether this dataset is sourced from seven (LS) or eight (LS+ES) websites (done)
- Line 517: use \citet{} for "as done by (Xu et al., 2015). " (done)
- Line 521: the period should be in the closing quotation mark (not true)
- Line 887: missing closing parenthesis (done)
- Suter et al. 2016. Rule-based Automatic Text Simplification for German.

# Answer to Reviewer wnNb
Thank you for your thoughtful feedback.

First and foremost we would like to apologise for the violation of the double-blind-submission rules and would like to stress that this was not intentional, but due to a negligence on our side. We hope that this circumstance did not affect your review and we are glad that it remained unnoticed by the other reviewers.

> Examples to distinguish “Einfache Sprache” (ES) and “Leichte Sprache” (LS), especially when paired with the same (complex) German sentence
Our corpus contains one source that provides parallel articles in German and ES, but not in LS. Therefore, we cannot give an example from the corpus illustrating their differences, but instead explain their differences in the introduction.

> Examples and analyses on what results in the order mismatch between German and Simple German.
We are not sure which examples and analyses you would like to see. In our paper we mention that while creating the ground truth alignments, we observe that the order of information stays not the same in the original articles. This observation is made regarding the original, unaligned articles and is most likely due to the liberties the author took for the simplification of the text.

> Results on how much faster it is to classify a manual alignment than to conduct n-to-1 alignments from scratch.
Unfortunately, the intention of your remark remains unclear to us; we can only report that the manual creation of the ground truth alignments was very time-consuming and the manual classification of matches was certainly faster but all the more tedious.

We cited Suter et al. 2016. in the introduction.

# Reviewer 6PDQ
- It is not immediately clear what are the benefits of this from-scratch approach compared to adding alignments to existing datasets that simply lack alignments. (ANSWER existing dataset are either not available or a different kind of simplification)
- It could have been helpful to evaluate downstream performance on the text simplification task, e.g. to see if recall-based or precision-based alignment strategies benefit downstream performance more. (ANSWER this is a dataset paper, out of scope; additional danger of overfitting the dataset to a downstream problem)
- Some sentence alignment methods used for bilingual data can be easily adapted to the monolingual case, e.g. HunAlign or BLEUAlign or embedding-based approaches like awesome-align. It would have been nice to see some of these approaches in your evaluation. (ANSWER )

- L045: redefined > defined (done)
- L072: to see examples > for examples (done)
- L076: urls > URLs (done)
- L085: second language learners (?) (not in the text)
- L110: on > of (done)
- L188: talk about > assess/evaluate (done)
- L191: parsed > extracted/analyzed (out of the blue, this sounds like syntactic parsing, which I don't think you have done) (only change at this location?)
- L201: There are no details about the selection of online sources, but it would be instructive to know how you identified the websites in the first place. Does your selection represent everything you could find after a thorough web search, or are you aware of additional sources not included? Also, you focus on data from Germany - is this a conscious choice (given some related work focusing on Austria and Switzerland) or not? (ANSWER result of thorough web search; only ignoring difficult to parse website)
- Table 1: The column headers should distinguish counts from proportions, e.g. s > s/a, wps > t/s, w > w/a. Also, the explanation of the source IDs should be referenced. (ANSWER changed headers, we refer to table 3 in dataset description)
- §5.1: Do I understand correctly that the preprocessing is only done for the purpose of matching and alignment, but that the final dataset contains the non-preprocessed sentences? (ANSWER clarified)
- L331: I suppose these are non-contextual word2vec-style vectors? (ANSWER needs clarifying)
- L333: "provided by the authors" - does that mean that the authors of the paper are identical to the authors of the distiluse model? That's a bit borderline anonymity-wise... (ANSWER we don't consider this an anonymity violation since we meant the authors of the SBERT paper and clarified this by including the respecitive citation)
- L344: Are n-grams spanning word boundaries included or not? (nachgucken)
- L346ff: I don't understand the difference between CWASA, maximum and bipartite similarity (and they obtain very similar numbers in the no-threshold case). The appendix does provide some helpful additional details, but please add a reference to it. (ANSWER it's clarified by referencing it TWO times)
- L457-459: Isn't this obvious? 
- Figure 2: Would it be possible to include the thresholds of the different methods in the graphs, without overcrowding them? (ANSWER threshold depends on alignment method -> two thresholds per sim measure; not in this figure; add more figures in appendix)
- L536: Have you thought of using an ensemble of your methods? I could imagine that e.g. maximum with MST-LIS and sbert with MST would be quite complementary... (ANSWER more hyperparameters; look at (hopefully big) overlap)
- The tables and figures could be placed better: Table 1 requires Table 3, but the latter is in the appendix; Table 2 is introduced before Figures 2 and 3, but the latter appear first in the paper.


# Answer to Reviewer 6PDQ
Thank you for your feedback. We are encouraged that you not only see the benefit in the dataset, which is our main contribution, but also the pipeline that we used to create it.

> It is not immediately clear what are the benefits of this from-scratch approach compared to adding alignments to existing datasets that simply lack alignments. 
Regarding all previously published datasets in German, they either do not contain (any form of) Simple German (Säuberli et al. 2020, Rios et al. 2021) or they are not publicly available (Klaper et al. 2013, Battisti et al. 2020). Therefore, we decided to create a new publicly available German dataset that comprises text in the two described variations of Simple German.

> It could have been helpful to evaluate downstream performance on the text simplification task, e.g. to see if recall-based or precision-based alignment strategies benefit downstream performance more.
The downstream performance on the text simplification task remains an interesting research question, but since we are presenting a dataset paper, we consider this out of scope for this work. By not considering any downstream tasks at the creation of the dataset, we additionally mitigate the danger of overfitting the dataset to a specific problem.

> Some sentence alignment methods used for bilingual data can be easily adapted to the monolingual case, e.g. HunAlign or BLEUAlign or embedding-based approaches like awesome-align. It would have been nice to see some of these approaches in your evaluation.
Thank you for directing us at existing alignment methods for bilingual data. We took a look at some of them and would like to stress that even though the motivation for the dataset stems from considering text simplification a monolingual translation task, the difference is that it's *monolingual* translation - we will explain why. HunAlign uses a similarity measure that consists mainly of two parts: a token-based score and a length-based score. First, we argue that the token-based score is just another bag-of-words similarity comparable to the one that we used. Second, the length-based score won't be as beneficial for the alignment of German and Simple German sentences as Simple German sentences are much shorter in our sources (9 vs. 15 words per sentence, cf. Table 1). The latter issue also arises with the initial sentence-alignment created by BLEUAlign. Further, BLEUAlign calculates the matches on the basis of n-grams, which we also use with our 4-gram similarity measure.

> There are no details about the selection of online sources, but it would be instructive to know how you identified the websites in the first place. Does your selection represent everything you could find after a thorough web search, or are you aware of additional sources not included? Also, you focus on data from Germany - is this a conscious choice (given some related work focusing on Austria and Switzerland) or not?
Our focus on data from Germany is not a conscious choice, but resulted from our thorough web search for suitable websites. We only excluded websites that were either un-crawlable due to structural inconsistencies or did not provide simplified German in ES or LS.

> Do I understand correctly that the preprocessing is only done for the purpose of matching and alignment, but that the final dataset contains the non-preprocessed sentences?
This is correct and we clarified our approach in the respective section of our paper.

> I suppose these are non-contextual word2vec-style vectors?
We added the information about using pretrained fastText word embeddings from spaCy's pipeline in the beginning of section 5.2.

> „provided by the authors" - does that mean that the authors of the paper are identical to the authors of the distiluse model? That's a bit borderline anonymity-wise...
We do **not** consider this an anonymity violation since "the authors" refers here to the authors of the SBERT paper. We clarified this by exchanging „by the authors“ with the relevant citation.

> Are n-grams spanning word boundaries included or not?
Yes, the n-grams for the character 4-gram similarity span word boundaries. We have clarified this in the paper.

> I don't understand the difference between CWASA, maximum and bipartite similarity (and they obtain very similar numbers in the no-threshold case). The appendix does provide some helpful additional details, but please add a reference to it.
We made sure to clarify this by referencing the appendix right after the introduction of the tf-idf based similarity measures and again after the embedding based similarity measures.

> Would it be possible to include the thresholds of the different methods in the graphs, without overcrowding them?
The actual threshold is calculated for each pair of articles based on the mean and standard deviation of the similarity matrix, which means that we could only report an average threshold for the entire corpus. This won’t fit in Figure 2, but we can provide more figures in the appendix, breaking it down for each source, containing these thresholds.

> Have you thought of using an ensemble of your methods? I could imagine that e.g. maximum with MST-LIS and sbert with MST would be quite complementary
Thank you very much for this interesting remark. We took a look the intersection of matches for maximum MST-LIS and SBERT MST/ MST-LIS. While we expected both methods to share a high number of matches, the interesection was rather small showing that the investigation of ensembling might be worth considering. But since creating an ensemble comes with the choice of further hyperparameters and requiring thorough statistical testing to rule out the possibility of good results by chance, we will consider this for future work.

# Reviewer uriK
- It would be good if you could include a comparison with HunAlign in the final version of the paper.
- compute similarity is to use cross-lingual sentence embeddings such as LASER or LABSE (looking at the MT corpora CC-Aligned, CC-Matrix) [...] It would also give you a similarity score for each matched sentence pair, so that the resulting corpus could be filtered to different sizes based on this score. (ANSWER we do get a similarity score with our method)
- Clarify: Table 2 shows that you get around 32K matched sentences, whereas in the conclusion you say that the final corpus contains 5942 aligned sentences. (ANSWER (clarify difference, refer to conclusion and table in appendix) report additional number of matches in conclusion; add number of aligned sentences in an expanded table for the appendix)

- Line 110 "on monolingual" -> "of monolingual" (done)
- Line 138: How could the authors obtain an F1-score of 0.085 only? Are you sure this is the right number? I checked the paper - ther F1 scores are not reported there, but precision is of 70% or more at a recall level of 55%. (ANSWER removed Barzilay citation from that line)
- Line 211: "simple" -> "normal" (clarified)
- Line 292-293: punctuation is removed for computing the similarity only, but is retained in the final corpus, right? It would be good if you could mention this. (ANSWER clarified)
- Line 502: "a lower F1 score with 0.45" -> "a lower F1 score, with 0.45" (comma is necessary for correct understanding of the sentence) )(done)

# Answer to Reviewer uriK

Thank you for your valuable feedback. We are delighted that you consider our work to be valuable for the task of text simplification and acknowledge our methods for evaluating the sentence alignments.

> One of the most established algorithms for sentence alignment in MT is HunAlign, relying on bilingual (seed) lexicons. Here, the lexicon could be created synthetically given that we are dealing basically with the same language on the source and target. I kind of hoped to see a comparison also with HunAlign, but it was not in the paper. Maybe the limitation is that HunAlign assumes at least a rough document-level or paragraph-level alignment, where as here you tried to match individual sentences to increase recall? It would be good if you could include a comparison with HunAlign in the final version of the paper.
As mentioned in the reply to reviewer 6PDQ, HunAlign’s similarity measurement has two parts: the token-based score and the length-based score. We argue that the token-based score works similarly to our bag-of-words similarity. The length-based score, on the other hand, would probably not contribute to the correct alignment of German and Simple German sentences as Simple German sentences are much shorter in our sources (9 vs. 15 words per sentence, cf. Table 1).

> Another state-of-the-art way to compute similarity is to use cross-lingual sentence embeddings such as LASER or LABSE. This is how the MT corpora CC-Aligned, CC-Matrix are built. Presumably, application of such methods within a single language would also work and might have a higher number of matches. It would also give you a similarity score for each matched sentence pair, so that the resulting corpus could be filtered to different sizes based on this score.
Please note that our methods also yield a similarity score for each sentence pair and that this score could be used for filtering. Thank you for pointing us to the cross-lingual sentence embeddings. While it’s often sensible to expand the list of tried and tested methods, we won’t expect any benefits from using *cross-lingual* embeddings in the setting of monolingual alignment.

> One weakness that could be easily corrected is that it is not exactly clear how many sentence pairs are in the final corpus. Table 2 shows that you get around 32K matched sentences, whereas in the conclusion you say that the final corpus contains 5942 aligned sentences. Please clarify this.
Thank you for pointing this out. In the conclusion, when we talk about 5942 aligned sentences, we count the number of German sentences that are matched to one or more Simple German sentences. In Table 2, on the other hand, the number of matched sentences refers to the number of sentence pairs (Simple German, German), i.e., the number of Simple German sentences that are matched to exactly one German sentence. Since we are matching n : 1, i.e. potentially multiple Simple German sentences to one German sentence, this latter number corresponds to the number of matches, while the former corresponds to the number of training instances (German sentence, {set of Simple German sentences}).
We include an extended version of Table 2 in the appendix where we report both numbers for all matching methods and clarified this in the conclusion.

> Line 138: How could the authors obtain an F1-score of 0.085 only? Are you sure this is the right number? I checked the paper - ther F1 scores are not reported there, but precision is of 70% or more at a recall level of 55%.
In this line we report the F1 score of Klaper et al. 2013, which presents the most comparative to our work. The citation of Barzilay and Elhadad 2003 was misleading and we removed it there since we mention them later on in Section 5.2.

> Line 292-293: punctuation is removed for computing the similarity only, but is retained in the final corpus, right? It would be good if you could mention this. 
We added the information to the respective paragraph: the pre-processing is only used to facilitate the sentence alignment, but does not alter the final corpus.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from
%
% http://aclanthology.org/anthology.bib

